A target list for searching for habitable exomoons

We investigate the habitability of hypothethical moons orbiting known exoplanets. This study focuses on big, rocky exomoons that are capable of maintaining a significant atmosphere. To determine their habitability, we calculate the incident stellar radiation and the tidal heating flux arising in the moons as the two main contributors to the energy budget. We use the runaway greenhouse and the maximum greenhouse flux limits as a definition of habitability. For each exoplanet we run our calculations for plausible ranges of physical and orbital parameters for the moons and the planet using a Monte Carlo approach. We calculate the moon habitability probability for each planet which is the fraction of the investigated cases that lead to habitable conditions. Based on our results, we provide a target list for observations of known exoplanets of which the top 10 planets have more than 50\% chance for hosting habitable moons on stable orbits. Two especially promising candidates are Kepler-62~f and Kepler-16~b, both of them with known masses and radii. Our target list can help to detect the first habitable exomoon.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
